BotSIM: An End-to-End Bot Simulation Toolkit for Commercial Task-Oriented Dialog Systems

We introduce BotSIM, a modular, open-source Bot SIMulation environment with dialog generation, user simulation and conversation analytics capabilities. BotSIM aims to serve as a one-stop solution for large-scale data-efficient end-to-end evaluation, diagnosis and remediation of commercial task-oriented dialog (TOD) systems to significantly accelerate commercial bot development and evaluation, reduce cost and time-to-market. BotSIM adopts a layered design comprising the infrastructure layer, the adaptor layer and the application layer. The infrastructure layer hosts key models and components to support BotSIM's major functionalities via a streamlined "generation-simulation-remediation" pipeline. The adaptor layer is used to extend BotSIM to accommodate new bot platforms. The application layer provides a suite of command line tools and a Web App to significantly lower the entry barrier for BotSIM users such as bot admins or practitioners. In this report, we focus on the technical designs of various system components. A detailed case study using Einstein BotBuilder is also presented to show how to apply BotSIM pipeline for bot evaluation and remediation. The detailed system descriptions can be found in our system demo paper. The toolkit is available at: https://github.com/salesforce/BotSIM .

==> code-samples/dialog_act_map.json <==
{
   "Check_the_status_of_an_existing_issue": {
       "dialog_success_message": [
           "Thanks for taking the time to chat!" ],
       "intent_success_message": [
           "I can help you with that! Do you have your case number?" ],
       "request_intent": [
           "How can I help? Here are some options:",
           "Hi, I'm TemplateBotSIM, a digital assistant. I'm looking forward to helping you today." ],
       "request_Has_case_number@_Boolean": [
            "Do you have your case number?" ],
       "request_Case_Number@Case_Number_Entity": [
            "Please enter the case number here." ],
       "request_Email_for_Look_Up@Email_Address_Entity": [
            "Now, I just need your email for verification purposes." ],
       "request_Needs_to_add_case_comment@_Boolean": [
            "I found your case: {!Looked_up_Case.Subject} Would you like to add a comment to your case?" ],
        "request_Case_Comments@_Text": [
            "Okay. What would you like to add?" ],
        "request_Needs_transfer_to_agent@_Boolean": [
            "Would you like me to connect you to an agent who can assist further?" ],
       "request_Needs_something_else@_Boolean": [
            "Can I assist you with anything else?" ],
       "request_Goodbye@Goodbye_Entity": [
            "Thanks for taking the time to chat!" ]
   }
} 
